Bounding the Fragmentation of B-Trees Subject to Batched Insertions

The issue of internal fragmentation in data structures is a fundamental challenge in database design. A seminal result of Yao in this field shows that evenly splitting the leaves of a B-tree against a workload of uniformly random insertions achieves space utilization of around 69%. However, many database applications perform batched insertions, where a small run of consecutive keys is inserted at a single position. We develop a generalization of Yao's analysis to provide rigorous treatment of such batched workloads. Our approach revisits and reformulates the analytical structure underlying Yao's result in a way that enables generalization and is used to argue that even splitting works well for many workloads in our extended class. For the remaining workloads, we develop simple alternative strategies that provably maintain good space utilization.

==> figures/defer-even-240-large-r.csv <==
hammer_h,mean_fullness,min_fullness,max_fullness
240,0.9956361487862644,0.9956361487862644,0.9956361487862644
244,0.8519604727766581,0.8458853814440646,0.8579803654861243
248,0.8374535950177222,0.8341661599932707,0.8419049200784032
252,0.8005382578261063,0.7932907947948239,0.8070085408908879
256,0.8128536891940252,0.8081573398115162,0.8185842416686938
260,0.8224791930228708,0.8205452378083374,0.8260308331935723
264,0.8361070353404788,0.833397251382145,0.8436936736724253
268,0.76142813172997,0.7577573284776845,0.764763561128039
272,0.7740639867626554,0.7676455454114937,0.7778759247552094
276,0.7794214506728532,0.7757662913057743,0.7838929814139874
280,0.7909405494112184,0.7846252764968188,0.7984428601339065
284,0.8032979952514996,0.797996569033916,0.8074700671385168
288,0.8126776097512213,0.8060756096676847,0.8160044845671184
292,0.8255809823930603,0.813947979576642,0.832152631680477
296,0.8343955554083873,0.8300278444757552,0.8400471212563825
300,0.8456666505230374,0.8403707156122656,0.853128842400743
304,0.7693943013859609,0.7645221482389212,0.7762197051892229
308,0.7788044445609315,0.7734875363247513,0.7828946322107191
312,0.788423806158115,0.7836379850058185,0.7933759999627488
316,0.7585122592484359,0.7519200550873254,0.7674122444037961
320,0.7262847061717442,0.7204216183287959,0.7324007695658953
324,0.6755629202355323,0.6755629202355323,0.6755629202355323
328,0.6838028762790208,0.6838028762790208,0.6838028762790208
332,0.6920411047520513,0.6920411047520513,0.6920411047520513
336,0.7002776086987219,0.7002776086987219,0.7002776086987219
340,0.7085122363102709,0.7085122363102709,0.7085122363102709
344,0.7167449966317718,0.7167449966317718,0.7167449966317718
348,0.7249760693535799,0.7249760693535799,0.7249760693535799
352,0.733205453490596,0.733205453490596,0.733205453490596
356,0.7414329353789533,0.7414329353789533,0.7414329353789533
360,0.7496585963251039,0.7496585963251039,0.7496585963251039
364,0.7578825898715369,0.7578825898715369,0.7578825898715369
368,0.7661048306856907,0.7661048306856907,0.7661048306856907
372,0.7743253632525077,0.7743253632525077,0.7743253632525077
376,0.7825441776541704,0.7825441776541704,0.7825441776541704
380,0.7907611208723933,0.7907611208723933,0.7907611208723933
384,0.7989764893970894,0.7989764893970894,0.7989764893970894
388,0.8071899419657175,0.8071899419657175,0.8071899419657175
392,0.8154018494152815,0.8154018494152816,0.8154018494152816
396,0.82361201642503,0.82361201642503,0.82361201642503
400,0.8318204078596274,0.8318204078596274,0.8318204078596274
404,0.8400271346095615,0.8400271346095615,0.8400271346095615
408,0.8482320732725516,0.8482320732725515,0.8482320732725515
412,0.8564353230888819,0.856435323088882,0.856435323088882
416,0.8646370167720605,0.8646370167720604,0.8646370167720604
420,0.872836904627414,0.8728369046274141,0.8728369046274141
424,0.8810352021014539,0.8810352021014539,0.8810352021014539
428,0.8892316583376104,0.8892316583376104,0.8892316583376104
432,0.8974266336066197,0.8974266336066197,0.8974266336066197
436,0.905619837830498,0.905619837830498,0.905619837830498
440,0.9138114232173795,0.9138114232173795,0.9138114232173795
444,0.9220012432216496,0.9220012432216497,0.9220012432216497
448,0.9301894683013054,0.9301894683013056,0.9301894683013056
452,0.9383760907653602,0.9383760907653603,0.9383760907653603
456,0.9465610671646812,0.9465610671646812,0.9465610671646812
460,0.9547442566475819,0.9547442566475819,0.9547442566475819
464,0.9629260261226025,0.9629260261226025,0.9629260261226025
468,0.9711059010680924,0.9711059010680924,0.9711059010680924
472,0.9792842742906169,0.9792842742906169,0.9792842742906169
476,0.9874610285503497,0.9874610285503498,0.9874610285503498
480,0.9956361487862644,0.9956361487862644,0.9956361487862644
484,0.8980568524467533,0.8915251145972175,0.9034802276773323
488,0.8715371000004085,0.8645696975840509,0.8775271029724013
492,0.8794520788966926,0.8743818410472705,0.8850831325302115
496,0.8349256572742927,0.8287677678388415,0.8411022983438575
500,0.8363668413612444,0.8320186396656334,0.8415275161994523
504,0.8431388276256747,0.8389669388232329,0.8496089257153492
508,0.849888541255071,0.8464785635883857,0.8533480210687483
512,0.8569984390778516,0.8535017905006891,0.8612482932501324
516,0.8627633901805561,0.8580987072003895,0.8660932283455256
520,0.8710384787812202,0.8658882528678155,0.8796276720607034
524,0.8772153042344261,0.8738999125509568,0.8849773454289362
528,0.8820582054695663,0.8773361841502972,0.8892390543759258
532,0.8338453686722961,0.8271707273139209,0.8396729479263934
536,0.8393801075685492,0.8313992059256273,0.8466267086679947
540,0.7987029330202713,0.7927719578945938,0.8039206904724968
544,0.7558266185411202,0.7558239011441973,0.7558294927926513
548,0.7612964404902612,0.7612940477852327,0.7612983305031403
552,0.7667659602539734,0.7667659602539734,0.7667659602539734
556,0.7722342228318582,0.7722312425115214,0.7722365618789871
560,0.7776999591642871,0.7776978479395241,0.7777033258033382
564,0.7831666794535459,0.7831666794535459,0.7831666794535459
568,0.7886326872275274,0.7886307162142723,0.7886351695489893
572,0.7940950702120745,0.7940928919585608,0.794097645924905
576,0.7995590876616845,0.7995590876616845,0.7995590876616845
580,0.8050222833192315,0.8050201271523431,0.8050235538365775
584,0.8104818387587521,0.8104794224487222,0.8104842109267082
588,0.8159432733348655,0.8159432733348655,0.8159432733348655
592,0.8214015941795813,0.821399403575993,0.8214037244855058
596,0.8268610974443744,0.82685791402377,0.826865418651006
600,0.8323190533806366,0.8323190533806367,0.8323190533806367
604,0.8377758499143464,0.8377739673482266,0.8377794766407969
608,0.8432313134528148,0.8432288409737716,0.8432336186478037
612,0.8486868967107577,0.8486868967107577,0.8486868967107577
616,0.8541397914652424,0.8541374206396324,0.854141485708872
620,0.8595944747925015,0.8595919450015322,0.859598120728862
624,0.8650463981382195,0.8650463981382195,0.8650463981382195
628,0.8704986006793805,0.8704938738386883,0.8705013226257184
632,0.8759487326919082,0.8759451265368001,0.8759545651830878
636,0.8813979513506309,0.8813979513506309,0.8813979513506309
640,0.8868461753726745,0.8868437929424233,0.8868498397312452
644,0.8922948034504256,0.8922912517003587,0.8922988032649746
648,0.8977413960460472,0.8977413960460473,0.8977413960460473
652,0.9031873399795816,0.9031848349078736,0.9031911871824871
656,0.9086323505125218,0.9086304493957837,0.9086341564416477
660,0.9140770730154271,0.9140770730154271,0.9140770730154271
664,0.9195192731535536,0.9195154565356468,0.9195225013131072
668,0.9249625887648543,0.9249603497415521,0.924965527424397
672,0.9304044702920045,0.9304044702920045,0.9304044702920045
676,0.9358455573659317,0.9358404756766345,0.9358485657131086
680,0.9412855052497922,0.9412813092840897,0.9412908773909096
684,0.9467242139395659,0.9467242139395659,0.9467242139395659
688,0.9521630964236364,0.9521609230164021,0.9521646644881024
692,0.9576001343609795,0.9575974693973639,0.9576024473219409
696,0.9630360805181268,0.9630360805181268,0.9630360805181268
700,0.9684712610836993,0.9684669311218654,0.9684748324447693
704,0.9739054588520201,0.9739034481477662,0.9739098732201312
708,0.9793399153269003,0.9793399153269003,0.9793399153269003
712,0.9847724741021029,0.9847694725769477,0.9847741922306933
716,0.9902045194287341,0.990201616344576,0.9902102112103348
720,0.9956361487862644,0.9956361487862644,0.9956361487862644
724,0.9026347047257325,0.8958689574975015,0.9080402161053222
728,0.9109487725149368,0.9064064954291099,0.9186217345212011
732,0.8716307134997878,0.8665676970513203,0.878465250457698
736,0.8761355130858896,0.8699445373709951,0.8837016648101839
740,0.8819552106859903,0.8764297389594793,0.8857099486136318
744,0.8858303258231937,0.8797019743631418,0.8917861711765217
748,0.8895289231079403,0.8863151726949396,0.8933943742289547
752,0.8943146935836976,0.8900867603073407,0.9011921884129107
756,0.8993053401893812,0.8892707360412563,0.9083882751290473
760,0.903653771794555,0.8984785699394398,0.9090348326456003
764,0.8682291859463167,0.8612707461841627,0.8741470719667281
768,0.8457105944073339,0.8385940167682429,0.8499592452660715
772,0.8042238228544789,0.8042238228544789,0.8042238228544789
776,0.8083095880800327,0.8083095880800327,0.8083095880800327
780,0.8123949843958999,0.8123949843958999,0.8123949843958999
784,0.8164799940517009,0.8164799940517009,0.8164799940517009
788,0.8205640717715788,0.8205640717715788,0.8205640717715788
792,0.8246476130535791,0.8246476130535791,0.8246476130535791
796,0.828730742388198,0.828730742388198,0.828730742388198
800,0.832813445846365,0.832813445846365,0.832813445846365
804,0.8368950591102038,0.8368950591102039,0.8368950591102039
808,0.8409762576015292,0.8409762576015292,0.8409762576015292
812,0.8450570458416864,0.8450570458416865,0.8450570458416865
816,0.8491372438809268,0.8491372438809268,0.8491372438809268
820,0.8532168280099824,0.8532168280099824,0.8532168280099824
824,0.8572955414466599,0.8572955414466599,0.8572955414466599
828,0.8613738412672255,0.8613738412672256,0.8613738412672256
832,0.8654516136276073,0.8654516136276071,0.8654516136276071
836,0.8695288001400737,0.8695288001400737,0.8695288001400737
840,0.8736054930606605,0.8736054930606605,0.8736054930606605
844,0.8776815893433636,0.8776815893433635,0.8776815893433635
848,0.8817569690380405,0.8817569690380405,0.8817569690380405
852,0.8858316640672943,0.8858316640672943,0.8858316640672943
856,0.8899059417899953,0.8899059417899953,0.8899059417899953
860,0.8939796418696224,0.8939796418696224,0.8939796418696224
864,0.8980526615948449,0.898052661594845,0.898052661594845
868,0.9021251886182942,0.9021251886182942,0.9021251886182942
872,0.9061971949246492,0.9061971949246493,0.9061971949246493
876,0.9102686563653881,0.9102686563653881,0.9102686563653881
880,0.9143394519955514,0.9143394519955514,0.9143394519955514
884,0.9184096493620719,0.918409649362072,0.918409649362072
888,0.9224792924007417,0.9224792924007417,0.9224792924007417
892,0.9265483743675007,0.9265483743675008,0.9265483743675008
896,0.9306168928561208,0.9306168928561208,0.9306168928561208
900,0.9346848498959487,0.9346848498959487,0.9346848498959487
904,0.9387522520514707,0.9387522520514708,0.9387522520514708
908,0.9428191105253522,0.9428191105253522,0.9428191105253522
912,0.9468853330450557,0.9468853330450557,0.9468853330450557
916,0.9509509320025294,0.9509509320025296,0.9509509320025296
920,0.9550160016233475,0.9550160016233474,0.9550160016233474
924,0.959080571471074,0.959080571471074,0.959080571471074
928,0.9631446762757246,0.9631446762757245,0.9631446762757245
932,0.9672079886428824,0.9672079886428824,0.9672079886428824
936,0.9712708233949788,0.9712708233949788,0.9712708233949788
940,0.9753332749113849,0.9753332749113848,0.9753332749113848
944,0.9793948648180901,0.9793948648180901,0.9793948648180901
948,0.9834561017108486,0.9834561017108486,0.9834561017108486
952,0.9875166197492093,0.9875166197492093,0.9875166197492093
956,0.9915767096328361,0.9915767096328362,0.9915767096328362
960,0.9956361487862644,0.9956361487862644,0.9956361487862644
964,0.9250976117259343,0.9172137803145661,0.932461911177174
968,0.8998844552124023,0.8969250330212052,0.9039548404621384
972,0.8985618179131712,0.8944443158215618,0.9042850965733852
976,0.9014237954380213,0.8987765278291545,0.9047473832094088
980,0.9064672297300975,0.9016937495666834,0.913295819682562
984,0.9100440275094426,0.9067537544313937,0.9159002551070413
988,0.9136215174223024,0.9082701607568928,0.9162034858254976
992,0.9172201567450115,0.9113955450859196,0.9216973709412103
996,0.8888797616168678,0.8827827380157524,0.8936187964973792
1000,0.8742777721901603,0.8700165412921161,0.8780599322596414
1004,0.836556732457437,0.8365553266704004,0.8365594578556811
1008,0.839812697656452,0.8398110915724383,0.8398152194262616
1012,0.84307052729484,0.8430681740527428,0.8430728118574858
1016,0.8463254309331273,0.8463233656913988,0.8463278750073661
1020,0.8495810156327719,0.849581015632772,0.849581015632772
1024,0.8528356369542495,0.8528336613656093,0.8528373795778156
1028,0.8560902426225955,0.8560877708998166,0.8560924823487938
1032,0.8593436585205495,0.8593410544095659,0.8593456885610461
1036,0.8625983981990313,0.8625941818613004,0.8625997821907392
1040,0.8658507460531247,0.8658507460531247,0.8658507460531247
1044,0.8691028815157373,0.8691012582543368,0.8691054380148506
1048,0.8723542463403275,0.8723528002368881,0.87235671873116
1052,0.875607630178427,0.8756040862741775,0.8756109857271576
1056,0.8788580678207796,0.8788539764691604,0.8788610234967275
1060,0.8821102203788216,0.8821102203788216,0.8821102203788216
1064,0.8853618626883488,0.8853608787283952,0.8853644020452415
1068,0.8886106980599772,0.8886078120495192,0.8886127959334221
1072,0.8918607179638517,0.8918583953641901,0.891863693791665
1076,0.8951096723765153,0.8951069171211551,0.8951132779445367
1080,0.8983591703165656,0.8983591703165655,0.8983591703165655
1084,0.901608023009811,0.9016049265073631,0.9016139438548939
1088,0.9048562877395796,0.9048521892557909,0.9048602756060046
1092,0.9081022200893336,0.9080990365592503,0.9081060931941088
1096,0.9113512665243121,0.9113491433648123,0.9113530577741847
1100,0.914597740631138,0.914597740631138,0.914597740631138
1104,0.9178444882136709,0.9178422677454403,0.9178475976985815
1108,0.9210904003528675,0.9210890330883009,0.9210922356252925
1112,0.9243354773575445,0.9243319510576938,0.9243368120448817
1116,0.9275818565854731,0.9275788233613818,0.9275835746873611
1120,0.9308257752616802,0.9308257752616802,0.9308257752616802
1124,0.9340707949835771,0.9340676308616405,0.9340742861835342
1128,0.9373129942995202,0.9373099317079506,0.9373179239446168
1132,0.9405579627557852,0.9405549593373824,0.9405609429417159
1136,0.9438006937116773,0.9437950660102854,0.9438029908010757
1140,0.9470437820507716,0.9470437820507716,0.9470437820507716
1144,0.950285367709319,0.9502834859395557,0.9502877781274973
1148,0.9535287257401744,0.9535249464641665,0.9535325761434065
1152,0.9567683034984643,0.9567655992121448,0.9567714621632345
1156,0.9600118122507787,0.9600103725751706,0.9600134300710905
1160,0.9632514402341478,0.9632514402341478,0.9632514402341478
1164,0.9664915639172668,0.9664896752760773,0.9664968051441369
1168,0.9697330726688687,0.9697310853525446,0.9697354178430077
1172,0.9729707513051629,0.9729652831824301,0.9729732225359277
1176,0.9762092487945833,0.976205616455768,0.9762115781088031
1180,0.9794487797550554,0.9794487797550554,0.9794487797550554
1184,0.9826869028599404,0.9826840102320548,0.982688865965679
1188,0.9859251574168993,0.9859231303883544,0.9859281393338826
1192,0.9891638042402173,0.9891626084736787,0.9891654524589614
1196,0.9924000869753661,0.9923968954099854,0.9924024285091938
1200,0.9956361487862644,0.9956361487862644,0.9956361487862644


==> figures/defer-even-240-small-r.csv <==
hammer_h,mean_fullness,min_fullness,max_fullness
1,0.6953546706851635,0.6934338237022906,0.6968443149459481
2,0.6935141035931476,0.6921389854712103,0.6941843579558737
3,0.6919550797446744,0.6911565750209284,0.6932788353594308
4,0.6906856728160982,0.6898524956401386,0.6919124471804082
5,0.6892871426540456,0.6879034797795377,0.6907802666446731
6,0.6889515288567328,0.6868878983627503,0.6904550301112167
7,0.6910757711947262,0.6899239883057735,0.692462414980793
8,0.6866449400421482,0.6845710376497435,0.687694404888565
9,0.6897250081327356,0.688647595964703,0.6917918608268547
10,0.6836458370346885,0.6817097464058893,0.6852457260794685
11,0.6765293350284632,0.6751883451453671,0.6786959930745391
12,0.6803984620344917,0.6791124714488523,0.6814894815493017
13,0.6870229995679982,0.6844626975875243,0.6897858164643956
14,0.6990512206215062,0.6968839363393582,0.7006813945984878
15,0.676488356619269,0.6752469008305513,0.6781827397584901
16,0.7072561447783194,0.7051634387496057,0.708951655168486
17,0.6820342917965976,0.6800385785763574,0.684706859279159
18,0.6920339158518063,0.6903751944281304,0.6937866161849068
19,0.6802445708801617,0.6788043605912121,0.6815955644667927
20,0.6698884609816417,0.6680142445493066,0.6721514266681674
21,0.6871181561359342,0.6848918176997438,0.6885379213485375
22,0.687705786810896,0.6850666371058025,0.6916450258242679
23,0.6843912266272895,0.682175417262911,0.6896915459702939
24,0.6651042918083038,0.6633881062623546,0.6667070796572377
25,0.6716698089545516,0.6695480332023382,0.6732909090015914
26,0.6993764914429058,0.6968362448423518,0.7021668407693613
27,0.6888925073335598,0.6865831033568317,0.6924830893270832
28,0.672850269142431,0.6701403793026538,0.6756183419428927
29,0.6757644474627432,0.6742370409873663,0.6790685876185781
30,0.6570731130864255,0.6545395799883316,0.6593815189696148
31,0.6558069655887857,0.6526237198483789,0.6580887459365606
32,0.677126282911015,0.6754388796049314,0.6789976008830628
33,0.6979440005403644,0.6954219058593425,0.6993803947575097
34,0.7186881392741785,0.7140564269913555,0.7215404071028954
35,0.6849022441456866,0.6823889956075974,0.6873570930375361
36,0.67339051164112,0.6694566903846363,0.6785698056108921
37,0.6752647705782061,0.6735725884930426,0.6779787797280148
38,0.6785500340382316,0.6759296859545884,0.6822265771764655
39,0.6739197585323524,0.6721799739651101,0.6766903963741905
40,0.6474944771409676,0.6443919222458955,0.6509540724505936
41,0.6323360221585834,0.6294900991096801,0.6349126340629285
42,0.6487658723485079,0.6464211501697626,0.6504041377460322
43,0.6627285257203934,0.6594083006469227,0.6664546590381044
44,0.6798341435971038,0.6772176293193718,0.6831728032821516
45,0.6935481615447142,0.6916870567555337,0.6954666295029502
46,0.7105396558132155,0.709054016265405,0.7125792901662533
47,0.7245109440809581,0.7217467991016213,0.7279980159378233
48,0.7416079526401833,0.7395660556060325,0.7453680267099045
49,0.6826213405833383,0.6801654709399781,0.6856681572048852
50,0.6741129125526075,0.6707732585990742,0.6762573727786301
51,0.6772681964397835,0.6741368102650669,0.6797418082453891
52,0.6514419145707284,0.649567662352343,0.6534648744075215
53,0.6631658503522231,0.6594810466697159,0.6655969686966063
54,0.6746351460237539,0.6728707164934119,0.6777532201120874
55,0.6892866744608945,0.6848065321901335,0.6930460029650094
56,0.6639202183952837,0.661679710400347,0.6663630340107961
57,0.6578459038308315,0.6542588065013346,0.6621961248275916
58,0.663437426372144,0.6578146446579474,0.6700392318183876
59,0.6529260375245414,0.6511115387529881,0.6559966244573003
60,0.6265422299538765,0.6246321444220035,0.6300987719901906
61,0.5934059220288661,0.591907426555768,0.5947242191371677
62,0.6023138261607243,0.600019649564997,0.6049379667931061
63,0.6134911139586429,0.61044139036304,0.6166347204305321
64,0.6222199522689158,0.6200474147160528,0.6259758649708067
65,0.6326669603719459,0.6294781843837102,0.6359366291448904
66,0.6425826159857746,0.6390176254272482,0.6444967517662705
67,0.651794510847885,0.6484555365783582,0.6540940200528638
68,0.6621813722504276,0.6586010049635901,0.6676219462845315
69,0.6723464471070801,0.6674154950977884,0.6769199471463843
70,0.6811344099727492,0.67813546466621,0.685511311112143
71,0.6914234527970629,0.6890715098966491,0.6952539192013734
72,0.7011399192832394,0.6955524004017136,0.7055433860599492
73,0.7109060604049076,0.7052461075586026,0.7146265959964992
74,0.72061988769149,0.7156957409605377,0.7271102145722158
75,0.7293389969224585,0.7256427389368374,0.7329796528358757
76,0.741165897038984,0.7372532018608444,0.7464963371353166
77,0.7492389497894738,0.7460913366713466,0.7520437029545902
78,0.7597296693644947,0.7567712712235805,0.7632613111443916
79,0.7687283299509045,0.7627561871301393,0.7727934449139314
80,0.7787365988263328,0.7758285066112571,0.7824689272382006
81,0.6998701500927496,0.6948597521329322,0.7054335603945803
82,0.6838345727878047,0.6766034421953481,0.6894298372089515
83,0.683053418572851,0.6772507111160909,0.6872359615782122
84,0.6744604356734929,0.6721563211320342,0.6779814700088765
85,0.6576356764825466,0.6555970168906092,0.6608267176605053
86,0.6662225931317727,0.6632001684938978,0.6700145694135319
87,0.6739614460157338,0.6703626969191723,0.6782488251784754
88,0.6809700382286958,0.6760226440905575,0.6866049454003558
89,0.6548952639396382,0.6507408591420257,0.6598289476968963
90,0.6456213091054761,0.6421914536673616,0.653066686901986
91,0.6216957339580783,0.6161711072603546,0.6245762269328585
92,0.6284434906138577,0.6233087980915863,0.6334315085950684
93,0.6356842922827779,0.6306608885047158,0.6414095061548591
94,0.6413130497683153,0.6396709426041156,0.6433270006955741
95,0.6487334237529633,0.6432617718576156,0.6522041693142945
96,0.6553256256559351,0.652217024216389,0.6595522732940425
97,0.6614207461255426,0.6573395419398432,0.6649969699213217
98,0.6693404340840471,0.6644537473455585,0.6734005984325145
99,0.6740318691519124,0.6694627900093241,0.6800328501326832
100,0.6821694635781296,0.6793149665960997,0.6866031977331583
101,0.688510818920761,0.6841980500434592,0.696958764116118
102,0.6938775879147443,0.6890126517476505,0.6971341338619137
103,0.6795781144657457,0.6758104203180596,0.6826390188764417
104,0.6479962788459794,0.6431973982512045,0.6520743468403525
105,0.6452478062339513,0.6394741183050403,0.6514469887469101
106,0.6237677352947852,0.6182875353759102,0.6285992711730137
107,0.6291679965145052,0.6252087646087772,0.6311683515267351
108,0.6347762929141101,0.6291245733667815,0.639228549354582
109,0.640347219250954,0.6374434219332766,0.6428976472290444
110,0.6460104982241868,0.643346773612911,0.6487178316021962
111,0.6528805352424164,0.6485735582736917,0.6579990501126713
112,0.65884258775152,0.6522382608980006,0.6638604659659006
113,0.6126613359165519,0.6084000597052879,0.618106152803711
114,0.6175693678511012,0.6135852745238936,0.6207121078952742
115,0.6229920186186367,0.620044769577775,0.625460395217363
116,0.6285301868359767,0.6238292665620015,0.6330813033801658
117,0.6023398264830628,0.5951068462291567,0.60562937845697
118,0.6056595398248674,0.6003265913641856,0.6122962757673653
119,0.5907418307628958,0.5873649356494377,0.5953678726066735
120,0.5672604198708757,0.5574353434759025,0.5752407300577443
121,0.505223472452274,0.505223472452274,0.505223472452274
122,0.5094064733448733,0.5094064733448733,0.5094064733448733
123,0.5135896210907775,0.5135896210907775,0.5135896210907775
124,0.5177728578668607,0.5177728578668607,0.5177728578668607
125,0.5219562214752987,0.5219562214752987,0.5219562214752987
126,0.5261396700957486,0.5261396700957486,0.5261396700957486
127,0.5303232596419967,0.5303232596419967,0.5303232596419967
128,0.5345069456996568,0.5345069456996568,0.5345069456996568
129,0.5386907564977425,0.5386907564977425,0.5386907564977425
130,0.5428746779970293,0.5428746779970293,0.5428746779970293
131,0.547058719321605,0.547058719321605,0.547058719321605
132,0.5512428755312676,0.5512428755312676,0.5512428755312676
133,0.5554271310998635,0.5554271310998635,0.5554271310998635
134,0.559611495790404,0.559611495790404,0.559611495790404
135,0.5637959809711784,0.5637959809711784,0.5637959809711784
136,0.5679805796537893,0.5679805796537893,0.5679805796537893
137,0.5721653053854212,0.5721653053854212,0.5721653053854212
138,0.5763501155870527,0.5763501155870527,0.5763501155870527
139,0.5805350596996136,0.5805350596996136,0.5805350596996136
140,0.5847200871532559,0.5847200871532559,0.5847200871532559
141,0.5889052423324881,0.5889052423324881,0.5889052423324881
142,0.5930905090078733,0.5930905090078733,0.5930905090078733
143,0.5972758883798319,0.5972758883798319,0.5972758883798319
144,0.6014613997064784,0.6014613997064784,0.6014613997064784
145,0.6056469801075209,0.6056469801075209,0.6056469801075209
146,0.6098327070417674,0.6098327070417674,0.6098327070417674
147,0.6140185057950198,0.6140185057950198,0.6140185057950198
148,0.6182044395846036,0.6182044395846036,0.6182044395846036
149,0.6223904848657678,0.6223904848657678,0.6223904848657678
150,0.6265766326593984,0.6265766326593984,0.6265766326593984
151,0.630762889047172,0.630762889047172,0.630762889047172
152,0.6349492756872449,0.6349492756872449,0.6349492756872449
153,0.6391357571258725,0.6391357571258725,0.6391357571258725
154,0.6433223377805742,0.6433223377805742,0.6433223377805742
155,0.6475090342686617,0.6475090342686617,0.6475090342686617
156,0.6516958755232097,0.6516958755232097,0.6516958755232097
157,0.6558827850296324,0.6558827850296324,0.6558827850296324
158,0.6600698025491366,0.6600698025491366,0.6600698025491366
159,0.6642569436407275,0.6642569436407275,0.6642569436407275
160,0.6684442109937686,0.6684442109937686,0.6684442109937686
161,0.672631525594221,0.672631525594221,0.672631525594221
162,0.676818972934037,0.676818972934037,0.676818972934037
163,0.6810065970156172,0.6810065970156172,0.6810065970156172
164,0.6851942176562791,0.6851942176562791,0.6851942176562791
165,0.6893820351318235,0.6893820351318235,0.6893820351318235
166,0.693569920715499,0.693569920715499,0.693569920715499
167,0.6977578991255066,0.6977578991255066,0.6977578991255066
168,0.7019460045237206,0.7019460045237206,0.7019460045237206
169,0.7061342212196802,0.7061342212196802,0.7061342212196802
170,0.710322543573942,0.710322543573942,0.710322543573942
171,0.7145109762991647,0.7145109762991647,0.7145109762991647
172,0.7186995347720058,0.7186995347720058,0.7186995347720058
173,0.7228882047887413,0.7228882047887413,0.7228882047887413
174,0.727076908869524,0.727076908869524,0.727076908869524
175,0.7312658026029709,0.7312658026029709,0.7312658026029709
176,0.7354547356144066,0.7354547356144066,0.7354547356144066
177,0.7396438605227378,0.7396438605227378,0.7396438605227378
178,0.7438329830876366,0.7438329830876366,0.7438329830876366
179,0.74802227353033,0.74802227353033,0.74802227353033
180,0.7522116993008194,0.7522116993008194,0.7522116993008194
181,0.7564012216310996,0.7564012216310996,0.7564012216310996
182,0.7605908053472239,0.7605908053472239,0.7605908053472239
183,0.764780513129487,0.764780513129487,0.764780513129487
184,0.7689703448197243,0.7689703448197243,0.7689703448197243
185,0.7731602514959771,0.7731602514959771,0.7731602514959771
186,0.7773502371781515,0.7773502371781515,0.7773502371781515
187,0.7815403506474176,0.7815403506474176,0.7815403506474176
188,0.7857306249943381,0.7857306249943381,0.7857306249943381
189,0.7899209572878992,0.7899209572878992,0.7899209572878992
190,0.7941113794626697,0.7941113794626697,0.7941113794626697
191,0.7983019744842225,0.7983019744842225,0.7983019744842225
192,0.8024925900631221,0.802492590063122,0.802492590063122
193,0.8066833585558457,0.8066833585558457,0.8066833585558457
194,0.8108742757828427,0.8108742757828428,0.8108742757828428
195,0.8150651820993137,0.8150651820993136,0.8150651820993136
196,0.8192562506300121,0.8192562506300121,0.8192562506300121
197,0.823447454091489,0.823447454091489,0.823447454091489
198,0.8276387708541415,0.8276387708541415,0.8276387708541415
199,0.8318301850818208,0.8318301850818208,0.8318301850818208
200,0.836021686877625,0.836021686877625,0.836021686877625
201,0.8402132724325521,0.8402132724325521,0.8402132724325521
202,0.844404944179779,0.844404944179779,0.844404944179779
203,0.8485967109527828,0.8485967109527828,0.8485967109527828
204,0.8527885881488991,0.8527885881488992,0.8527885881488992
205,0.8569805978975961,0.8569805978975961,0.8569805978975961
206,0.8611727692341129,0.8611727692341129,0.8611727692341129
207,0.865364963974207,0.865364963974207,0.865364963974207
208,0.8695572382071111,0.8695572382071111,0.8695572382071111
209,0.8737497518764077,0.8737497518764076,0.8737497518764076
210,0.8779421892304662,0.8779421892304662,0.8779421892304662
211,0.8821348777747995,0.8821348777747995,0.8821348777747995
212,0.8863275447243824,0.8863275447243824,0.8863275447243824
213,0.8905204844706015,0.8905204844706015,0.8905204844706015
214,0.8947133109258429,0.8947133109258428,0.8947133109258428
215,0.8989063805884958,0.8989063805884958,0.8989063805884958
216,0.9030995819675265,0.9030995819675265,0.9030995819675265
217,0.9072927408636842,0.9072927408636842,0.9072927408636842
218,0.9114860730627358,0.9114860730627358,0.9114860730627358
219,0.9156795522808394,0.9156795522808395,0.9156795522808395
220,0.9198731561761182,0.9198731561761182,0.9198731561761182
221,0.9240668460639089,0.924066846063909,0.924066846063909
222,0.9282605609560391,0.9282605609560391,0.9282605609560391
223,0.9324543979445457,0.9324543979445457,0.9324543979445457
224,0.9366483524428622,0.9366483524428623,0.9366483524428623
225,0.9408424242908675,0.9408424242908675,0.9408424242908675
226,0.9450366178551006,0.9450366178551005,0.9450366178551005
227,0.9492308668923212,0.9492308668923212,0.9492308668923212
228,0.9534251668180046,0.9534251668180046,0.9534251668180046
229,0.9576195829198285,0.9576195829198285,0.9576195829198285
230,0.9618141374787218,0.9618141374787217,0.9618141374787217
231,0.9660088578169518,0.9660088578169517,0.9660088578169517
232,0.9702036809798658,0.9702036809798658,0.9702036809798658
233,0.9743984381477111,0.974398438147711,0.974398438147711
234,0.9785934214524689,0.9785934214524689,0.9785934214524689
235,0.9827885860313211,0.9827885860313211,0.9827885860313211
236,0.9869836276483757,0.9869836276483755,0.9869836276483755
237,0.991178997349817,0.991178997349817,0.991178997349817
238,0.995374279442998,0.995374279442998,0.995374279442998
239,0.9995698041010701,0.9995698041010702,0.9995698041010702
240,1.0037653162781786,1.0037653162781786,1.0037653162781786


==> figures/immed-even-240-large-r.csv <==
hammer_h,mean_fullness,min_fullness,max_fullness
240,0.6640730656618644,0.6551570216024774,0.6685944253926315
244,0.5093374121169234,0.509334196642168,0.5093401138521604
248,0.5176025317539732,0.5175893609095263,0.5176139229950706
252,0.5258672124151704,0.5258194758359195,0.5258788673565253
256,0.5339827590627022,0.5335439771127505,0.5341534282195335
260,0.5415344918071986,0.5406035270386296,0.5423917212978466
264,0.5485013257364673,0.5475138487846795,0.5497956899927442
268,0.5541690179346241,0.5525133225835216,0.5574317261449233
272,0.5560054167126749,0.5532008483120846,0.5594541161614655
276,0.5634408601984645,0.5601987951226222,0.5663969154147172
280,0.5703990425612031,0.5667164642677214,0.5727782160106045
284,0.5630201732908946,0.5603916232240997,0.5657391388474727
288,0.5709012134488326,0.5663348161970723,0.5758930893191978
292,0.5762596403917728,0.5724453473008186,0.5788727797781811
296,0.5809580363481561,0.5765631844798985,0.5849508675313142
300,0.5900230310221894,0.5872448323962837,0.5946389108324339
304,0.5591329019561634,0.5574511061661308,0.5603473377516481
308,0.5650975642347575,0.5639438279442843,0.5669486231306233
312,0.5707350664019145,0.5686947903016016,0.5754968019462127
316,0.5748938934347038,0.5723103774760128,0.5792516768457353
320,0.5830906235293438,0.5795158079328383,0.5862361111475791
324,0.5775620373675863,0.573301883152266,0.582492216776944
328,0.5844566236613383,0.5804471889733708,0.5892929516252496
332,0.5881296183392679,0.5829596460172694,0.5941403052773809
336,0.5911653162134193,0.5877950030267561,0.5945437273732354
340,0.5965111544977576,0.5932093090025617,0.6025306516549784
344,0.5999607439339945,0.5961672057185015,0.6046099131483538
348,0.6089583750458145,0.6035992613792638,0.6134637891149011
352,0.6161092778350862,0.6086517831968475,0.620961142083159
356,0.6201846155099722,0.6146880213538589,0.6282105036536987
360,0.624713453671778,0.619492590149812,0.632132469518824
364,0.5065793947900494,0.5065776348018041,0.5065809065391743
368,0.5120759709851392,0.5120589454549979,0.5120860397991364
372,0.5175736997636174,0.5175561683314649,0.517587021843462
376,0.5230051742803383,0.5225748274133293,0.5230946499304927
380,0.5284824037713529,0.5279311362611567,0.5285749990868369
384,0.5336665433123007,0.5328756665950998,0.5341066760259991
388,0.5384485501398469,0.5371600017985885,0.5391338200591358
392,0.5435204581323038,0.5426279460254375,0.5442534751769293
396,0.5468515784295862,0.5426142441667725,0.5486386736596289
400,0.5516101605622915,0.5493565079130128,0.5526902183887301
404,0.5487037057526898,0.5444931442400368,0.5509281296207261
408,0.5538102320764251,0.551577794611713,0.5562611696401104
412,0.5582108816364877,0.5549813197976774,0.5622612819523155
416,0.5636583531441562,0.5618780254660342,0.5675087936383638
420,0.5675589839304525,0.5652404221777935,0.5702916962876873
424,0.5480170156058433,0.5443256024444288,0.5517277796072207
428,0.5523481581335302,0.549457177564185,0.5556384324191025
432,0.5567683649852283,0.5517352885809464,0.5610913337541138
436,0.5631917419379697,0.5611098655282252,0.5671627944318445
440,0.5650833387612512,0.560863693627892,0.5681579580237225
444,0.5643405706490123,0.5597339283130718,0.5727947154673431
448,0.5671638456338315,0.5629803871204617,0.57284358737813
452,0.5735707130788219,0.5687525859978787,0.579963038946669
456,0.5755724430167628,0.5725023931445908,0.5798221675484274
460,0.5791559961977388,0.5762038242309941,0.584061000873858
464,0.5817281992963873,0.5790318163359076,0.5865769481272394
468,0.586296483292968,0.5834484916516971,0.5883270702408095
472,0.5918249840735255,0.5849600979437292,0.5952562999402321
476,0.59609621012513,0.5906712325944306,0.5989098403230483
480,0.6014456705519299,0.5949536917035108,0.6066022641616433
484,0.505203256518308,0.505202961498468,0.5052033602470396
488,0.5093202263296097,0.5093085588460475,0.5093260074428169
492,0.5134331237046843,0.5133983542612081,0.5134495745075376
496,0.5175453729696786,0.5175291253421648,0.517579655219315
500,0.521662897794776,0.5216341916414786,0.5216915439269143
504,0.525598585011231,0.5249674455419762,0.5258189452088067
508,0.5295237783657669,0.5287400680085639,0.5298464389135005
512,0.5335390476894555,0.5328828506657741,0.5339985668599607
516,0.5365023470882099,0.5357880518484042,0.5372247260235293
520,0.5399191645491312,0.5385394493497659,0.5415362542048704
524,0.5394803553403313,0.5373056755754272,0.540667623820601
528,0.5434784657908782,0.5419580635795284,0.5456585006310944
532,0.5473919552753617,0.5450019553253108,0.5500478215959459
536,0.5507289641926183,0.5470267570037138,0.5547932289199875
540,0.5546091631061565,0.5525613586475348,0.556105121338749
544,0.540561086520152,0.5366010489261575,0.5436018426492629
548,0.5449440319307619,0.5399301514306402,0.5487474481483995
552,0.5474434356948479,0.5444441875687425,0.5490431528760236
556,0.5501036211687562,0.54742617193768,0.5541610639670944
560,0.5538630786044164,0.5496329677525138,0.5586229890638147
564,0.5567965118697188,0.5528520793342495,0.5605887640043302
568,0.5576233643242672,0.5536185569733831,0.5619294512976537
572,0.5604958152092491,0.5558558371612912,0.5625944849644556
576,0.5640769909173945,0.5611301139389083,0.5671116137760108
580,0.5668021668375394,0.5642866083905316,0.5694460805566984
584,0.5696073294907944,0.5662978193679241,0.5748364236933909
588,0.5734678176155146,0.5707347071599059,0.5762406202007913
592,0.5765897973290497,0.5736152511442202,0.5801991794810323
596,0.5803095032841316,0.5771659513934695,0.5835008354083184
600,0.5838472510074787,0.5784515295640374,0.5889437976797346
604,0.5182227477902605,0.5154878806043173,0.5200705886510023
608,0.5076672404319214,0.507660626587917,0.5076725757284248
612,0.5109478659650886,0.5109296527226118,0.5109574469294361
616,0.5142329256106288,0.5142138689122691,0.5142552506892499
620,0.5175195871822197,0.5174920352788098,0.5175321216835591
624,0.5208017437220304,0.5207557815292922,0.5208367689501463
628,0.5238933707840002,0.5228904647004293,0.5241220113928193
632,0.5272603719482266,0.5269724994094838,0.5273538087326481
636,0.529827232020118,0.529276183670301,0.5303327098439774
640,0.5328901192943112,0.5316756488438,0.5339796949483233
644,0.536370737147372,0.5346522126877421,0.5371761512416664
648,0.5367530162487972,0.5357577037677534,0.5380689355824694
652,0.5392149961450563,0.5371366474684924,0.5408616212623238
656,0.5422897989688169,0.5405983227291032,0.5446082025311406
660,0.5457226678967912,0.5430562424297815,0.5483500062918817
664,0.5481536746031617,0.54644398176229,0.5500947677844086
668,0.5389851982683977,0.5369753682880151,0.5406778099294848
672,0.5409316311842823,0.5368181537479295,0.5449194149229415
676,0.5445802650219936,0.5406606741312773,0.5468202519599139
680,0.5463565679488503,0.5428900983129908,0.5493209598683414
684,0.5518418662956875,0.5472026311043067,0.5540447722427676
688,0.5490848245325248,0.5455427729574663,0.5506617732821354
692,0.5528904556311608,0.5498655084354693,0.5557611165879476
696,0.5563433423530622,0.5517058456433495,0.5604037536012618
700,0.55836038127878,0.5539098981985755,0.5618273719553902
704,0.5608135133778723,0.5565980512883157,0.5663862027460925
708,0.5639090895223628,0.5594810134868035,0.5699703116854818
712,0.5661343515191268,0.5617974367457276,0.5703366056882234
716,0.5684687909146411,0.5637737582763849,0.5728447941900124
720,0.5726364804702422,0.5670588813080983,0.5774405856433463
724,0.5736572451522136,0.5704191428727386,0.5753294904656748
728,0.5065699083312867,0.5065668105525671,0.5065721529504039
732,0.5093055509876818,0.5092987685316677,0.5093103451630859
736,0.512041299125523,0.512030000461884,0.5120490475442134
740,0.5147669619212447,0.5147553509703888,0.5147872731345173
744,0.5174968518838783,0.5174625470961558,0.5175249023193328
748,0.5201899419708964,0.5198991149423727,0.5202547031366389
752,0.5228457148243495,0.5219778618109516,0.5229741056057591
756,0.5252883611609503,0.5244110121656754,0.525723958513239
760,0.5278095412934305,0.526722146845865,0.5284146231041609
764,0.5305972853764223,0.529829945660555,0.5311607283116513
768,0.5312522117421509,0.5289194026830852,0.5321250377175415
772,0.5333391200503294,0.5322555733737341,0.5347370940420672
776,0.535917155030183,0.5343046402639013,0.5374587505910634
780,0.5389102715847045,0.5374416142441588,0.5404443553318713
784,0.541897444224481,0.5398011078470177,0.5433462902240955
788,0.5331443783889449,0.5307255126272651,0.5368089287327803
792,0.5371710132433588,0.5326559288800784,0.5404046446621441
796,0.5387438989008839,0.53585032685183,0.5422328628138327
800,0.5406397901815099,0.5379045783106237,0.5432017435715109
804,0.5429447411295057,0.539900891348059,0.5447613568937836
808,0.5436333320819413,0.5409139507385483,0.5476997271316054
812,0.5467058944110637,0.5442108191074139,0.5510931515878322
816,0.5491915462116915,0.546748149822243,0.5511331408319694
820,0.5505423577223305,0.5484608620046104,0.5544408300267064
824,0.5530124534803464,0.5489496228998503,0.557459774483997
828,0.5559908886594095,0.5522740441820327,0.558977012696019
832,0.5586986548652725,0.5552739449573395,0.5609490950463618
836,0.5604137458398235,0.5557817401318692,0.5658218686842011
840,0.5634818155747003,0.5596197379277424,0.567445197908563
844,0.5643810265872545,0.5596917392497006,0.5686939067605297
848,0.5057880336449299,0.5057854918190882,0.5057889449011538
852,0.5081282281342904,0.5081231254135654,0.5081328679726785
856,0.5104657753771364,0.5104549526441977,0.5104721879768288
860,0.5128064985432544,0.5127719871169372,0.5128184460308371
864,0.5151458357945768,0.5151313509020001,0.5151562738420218
868,0.5174750399452235,0.5174304143394196,0.51749275057655
872,0.5198036704329895,0.5196667308325451,0.5198388125765299
876,0.5219799396289408,0.5213786238554972,0.522175762942661
880,0.5242913808924501,0.5236354348511113,0.5244960350456369
884,0.5262897196312696,0.5253280066555208,0.526866610805288
888,0.5275535754092032,0.5253212999071294,0.5286231092885592
892,0.5299092597235562,0.5287331590626931,0.531186077780275
896,0.5316247359783124,0.5297902683988245,0.533227987093249
900,0.5336098297172962,0.5319443135878862,0.5349032505379802
904,0.5368940481170854,0.5359282578264821,0.5379730493299758
908,0.530186793817173,0.528395681055175,0.5323654525970757
912,0.5318635845684406,0.5287437716539064,0.5352475776765548
916,0.53410062604226,0.5319289524490417,0.5364715062067535
920,0.5365466522589664,0.5351341823018817,0.5379889409491985
924,0.538537181309331,0.5366258215341497,0.5399452362927388
928,0.5399994076593575,0.5380598339583169,0.5416787271951206
932,0.5406625712582599,0.538400393483445,0.5419071161351842
936,0.5430721712569231,0.5409902777990169,0.5447511994592911
940,0.5469884510563159,0.5439192657719703,0.5488505473358042
944,0.548678026513415,0.544194308634294,0.5513831969377949
948,0.5507933025569294,0.5459812509680695,0.5546985757200011
952,0.5518530430358481,0.5467917328858529,0.5560255840065669
956,0.5545958539425984,0.5524118602650205,0.5582773552718705
960,0.5554351807300615,0.5536683886165974,0.5572533147087434
964,0.5572998072128288,0.5532567502005267,0.5618580366038008
968,0.5052032451717932,0.5052026971987101,0.5052033602470396
972,0.5072444056798593,0.5072353561962374,0.5072491748380047
976,0.5092875226828951,0.5092656089601288,0.5092969185363265
980,0.5113302665373999,0.511309668430998,0.5113430393525048
984,0.5133590205082872,0.5133377650465768,0.5133775503740072
988,0.5153977297495225,0.515354036115686,0.5154346155090124
992,0.5174475994354604,0.5173956186731506,0.5174819624711188
996,0.5194863155362989,0.5194503737757461,0.5195199279681995
1000,0.5214492658247956,0.5210106450182934,0.5215650535107146
1004,0.5234518894143345,0.522672593863466,0.5236051559201303
1008,0.5243289331567528,0.5230050689750517,0.525375248296212
1012,0.5266593749318349,0.5247669770834352,0.5276680826797941
1016,0.5282073162275549,0.5274443631596895,0.5289666013160725
1020,0.5304785745798111,0.5280569046537706,0.531560684614372
1024,0.5322637353513534,0.530662142974329,0.5336344969502115
1028,0.5272492141870463,0.5247833370174955,0.528818180685086
1032,0.5293907437263334,0.528115265577934,0.5310166423164328
1036,0.5317315894416138,0.5288289974249437,0.5340695133726955
1040,0.5338483341367863,0.5297707182188429,0.535785450295228
1044,0.5351158414282322,0.5324891116973757,0.5369831988465487
1048,0.5368401929870791,0.5341913951413284,0.540443505250559
1052,0.5379878841448976,0.5358515526570011,0.5422146168180337
1056,0.5397071709498958,0.5374565452994678,0.543738406889065
1060,0.5421127658925157,0.5410865779182304,0.5434151780494119
1064,0.5429582840449958,0.5413543789756377,0.5467125895719988
1068,0.5447933080540592,0.541595020635937,0.5475292015072202
1072,0.5465884097127742,0.5444164155104045,0.5495370781080164
1076,0.5481562210244023,0.5450886186881099,0.5518945071340502
1080,0.5521466077982037,0.548267845817883,0.5550955425612462
1084,0.552650665504842,0.5490511014166753,0.5547809081293564
1088,0.5088080738669252,0.5065693747988786,0.511534225199596
1092,0.5065632466940533,0.5065614090341767,0.5065645170200943
1096,0.5083736115049208,0.5083599695065155,0.5083829453076749
1100,0.510186418537341,0.5101691281010707,0.5101971149494448
1104,0.5119963600835702,0.5119779460645335,0.5120107700963187
1108,0.5138032466008083,0.5137625039276776,0.5138243337685889
1112,0.5156106879158167,0.5155643572145051,0.5156382815781713
1116,0.5174242850935786,0.5173608244514933,0.5174525202676497
1120,0.5190604391970807,0.5183913926751488,0.5192496195718189
1124,0.520963268330497,0.5206131913600243,0.5210768248093782
1128,0.5227170855243399,0.5218382365637017,0.5228809617790898
1132,0.5237067138243704,0.522743666291214,0.5246040234722011
1136,0.5253923966632112,0.5245646457762262,0.5264163323129164
1140,0.526838926436558,0.5259908318077156,0.5276591621557467
1144,0.5286989479960119,0.52739918343474,0.5299664628311592
1148,0.5307069948239465,0.5294076665322439,0.5319264130574946
1152,0.526210314700448,0.5239792131304256,0.5287269222082244
1156,0.5286746715182346,0.5271107377942281,0.5301349066935175
1160,0.5299987411717305,0.528030792268769,0.53226862225996
1164,0.5324134301282503,0.5298063670178618,0.5343229941500675
1168,0.5331077310971299,0.5311132011545348,0.5351300175348119
1172,0.5347628777530872,0.5322098785557646,0.5366359495604546
1176,0.5359141911653307,0.5339855543559403,0.5382725820117461
1180,0.5382577824016569,0.5353745974998216,0.5413591883811287
1184,0.5396524429178143,0.537954584447112,0.5414239614577196
1188,0.5423987889012356,0.5386266367155326,0.5447128990773324
1192,0.5426012116833939,0.5404509336762707,0.5446838244916391
1196,0.5449014288845258,0.5414636935613125,0.5469561512722105
1200,0.5466729875558405,0.5445737299123129,0.5498387666614213


==> figures/immed-even-240-small-r.csv <==
hammer_h,mean_fullness,min_fullness,max_fullness
1,0.6953546706851635,0.6934338237022906,0.6968443149459481
2,0.6940779059748248,0.6928995259128685,0.6949498781071042
3,0.6930486986738235,0.6916492838899473,0.6938965062032368
4,0.6928308639435387,0.6920086703171658,0.6937386194494668
5,0.692487280211682,0.6907268958037662,0.6941951712261508
6,0.6922971693290497,0.6910389379832114,0.6938682119175591
7,0.6935830394712451,0.6924780236167037,0.6951605805988582
8,0.6915473145600423,0.69038081861881,0.692621389364059
9,0.6905885220562389,0.6889364828053852,0.6915155417238736
10,0.6911887317169068,0.6894221751945913,0.6926042179863298
11,0.6768220171955283,0.674821374907623,0.6792471272363318
12,0.6908665951041114,0.6901774638760488,0.6925554844729176
13,0.6906692738983311,0.6895697955467577,0.6928930955347196
14,0.6864006687593723,0.6854725191989349,0.6876407823320236
15,0.6901764781167399,0.6883151075700695,0.6918166199194491
16,0.6869550378120142,0.6849424874263955,0.6886116132533703
17,0.700196939138802,0.6981108187947096,0.702526061689611
18,0.6827705128680055,0.6801255076062599,0.6854419746284585
19,0.6861218181151814,0.6829773660842836,0.6898140581119911
20,0.6891953689574546,0.6865722210388041,0.6919348855659639
21,0.6774900703975701,0.6758902000750387,0.6791352278957083
22,0.6745014119393244,0.6733376141103942,0.6768466616525334
23,0.687011026627422,0.6847030883319773,0.6917408497943889
24,0.6887575638292457,0.6846143907981097,0.6914320507435586
25,0.6693843168988932,0.6673997300060485,0.6709858033036823
26,0.6764965953295599,0.6735154591480862,0.678999213300788
27,0.6728851363128848,0.6697829260201069,0.6751273311606498
28,0.6814553960854849,0.6789583682239035,0.6841076657512142
29,0.6920138828085931,0.690083720182108,0.6949432560494516
30,0.688449350912143,0.6851700193614756,0.6904512445113328
31,0.6551589911969822,0.6533519038063442,0.656654462053961
32,0.668672792180559,0.6659562459868642,0.671405211497731
33,0.6673852309411442,0.6658032330102056,0.6702695466682055
34,0.681617297014838,0.6780811531834028,0.6842259869338927
35,0.6697594579401307,0.6661075014804546,0.6714619209596696
36,0.6806839572028849,0.6768715695757426,0.6833988809828584
37,0.6823113836054853,0.6785980073191182,0.687623492620045
38,0.6889342564010271,0.6851377052916271,0.6908919274348876
39,0.7025551515707431,0.7001732512684546,0.7050433679576137
40,0.6862740264468712,0.6808446784314157,0.6917223631260653
41,0.6331809810167102,0.6286077150188999,0.6365267637360695
42,0.6466589517403328,0.6437049892593757,0.6497637818802935
43,0.6549310056441182,0.6531652372917036,0.6583719148881954
44,0.6586435443700839,0.6572547271035816,0.6609257783791656
45,0.6690149680371655,0.6662200281755879,0.6717184335049078
46,0.6650040132811874,0.6608339603934327,0.6675068281266375
47,0.6737417569140224,0.6714087808306606,0.6774793149084669
48,0.6793985044893118,0.6769079091749473,0.6828214841346543
49,0.6563339010647643,0.6527914576779986,0.6599636710435216
50,0.6661884924133373,0.6633428414294461,0.6709486130506332
51,0.6733965422795778,0.670231931021173,0.6753875626028453
52,0.6636723418253204,0.6609308279284257,0.6659199585298328
53,0.6743489761804587,0.6707547871856636,0.6767319234612912
54,0.6759731529240975,0.6722411418934661,0.6811298815621778
55,0.6808319594790957,0.6782857052675555,0.6844821251924083
56,0.6885937924333325,0.6869556249430131,0.6900889964160734
57,0.6957588931804739,0.6925998017899836,0.6999815499131473
58,0.7063038269497856,0.7037750221801199,0.7088077890616196
59,0.7175245633372664,0.7139559819126479,0.7199974158088233
60,0.679568042078073,0.6766417990887248,0.685078142555737
61,0.593122457092609,0.5920146165907196,0.5951997017580024
62,0.6031420560096902,0.599880458217597,0.6063190560012425
63,0.6132677181103403,0.6107196721877437,0.617133702570213
64,0.620595598391818,0.617710804427569,0.6237197649292759
65,0.6285165446031116,0.6267553922445223,0.6318623043819779
66,0.6316451332904136,0.629528997558775,0.6341983467394842
67,0.635943093685686,0.6328561387103918,0.6380910457245006
68,0.6434825706189687,0.6410555364933658,0.6457661956994952
69,0.6397843889703664,0.6379615395311856,0.6425779007387697
70,0.6457967271452267,0.6426161958446285,0.6512229204926347
71,0.6509185707498467,0.6463155811215116,0.6555312453263937
72,0.6565192112445667,0.6539548897665325,0.6580377436786621
73,0.6389419131746814,0.6359084785864113,0.6407228757502867
74,0.646879530891346,0.6439452197751281,0.6504197479149347
75,0.6540227818318496,0.6506623187701155,0.6575118692068703
76,0.6554499134326685,0.651764074326686,0.661125985920137
77,0.6583102961639307,0.655539594193279,0.6631319743521801
78,0.6665885000004788,0.6623906154798993,0.6694385228391307
79,0.6745749258413947,0.6707953069907987,0.6774548500244242
80,0.670704056304237,0.6687668506412389,0.6751712527253036
81,0.6193066937412482,0.6142721124370016,0.6269274934335882
82,0.627591854667827,0.621884400995967,0.6294472712320088
83,0.6354293916422389,0.6302368314360174,0.6391809936963299
84,0.6423091691659744,0.6379194525208727,0.6469817558611635
85,0.6454095874377446,0.6411380866222604,0.6489001532021377
86,0.6502836484774284,0.6443392880892629,0.655036003433165
87,0.6494786250022248,0.6463022210682725,0.6547006855045685
88,0.6553267051746583,0.6502904990681838,0.6610774309793697
89,0.6618196588049355,0.6573632104783559,0.6672457590125074
90,0.6645254619759194,0.6614587925915614,0.6672640345037205
91,0.6380050169479364,0.6339552612522991,0.6416163722881758
92,0.6447463628615473,0.6393041592075648,0.6479063518417906
93,0.6505562261522326,0.6451299715701874,0.6590762876573959
94,0.6566587011809866,0.6522237696923902,0.6595966469695397
95,0.6596527662653543,0.6564322036142527,0.6625335963267597
96,0.6670009719467404,0.6617032466304797,0.6713386435760599
97,0.6531836022434202,0.6471976155342992,0.6614251699530657
98,0.65935766171899,0.6560881039553178,0.6617512347099502
99,0.6638393100364701,0.6593066648234808,0.6677505208391155
100,0.6710225175185459,0.6670733797507654,0.675355563921208
101,0.6642663949018791,0.6595075330889685,0.6709660198993348
102,0.6684270508408832,0.6623743261276193,0.6749869858435632
103,0.6760703881835571,0.6706494091782765,0.6806203218897252
104,0.6726854803284958,0.669112289377634,0.6793763170747019
105,0.6796610536446951,0.673591170008936,0.6839997093600385
106,0.6788310477949797,0.6716579594289406,0.6860004897441223
107,0.6865307439847695,0.6796720103431664,0.6904669898290209
108,0.6918864702498191,0.6852863797840363,0.6952121445902889
109,0.6938371097876276,0.6867851021059811,0.7011464866418563
110,0.6965070949494109,0.6912908266251548,0.7019968869683965
111,0.7029107831309497,0.6966990646492512,0.7061407774731044
112,0.7082750770800266,0.702862031087282,0.7175010552622346
113,0.71351002739049,0.7057654526820564,0.7211325898545979
114,0.7187439157727534,0.7082262229648433,0.7260756556522668
115,0.725201025276027,0.7189803917890276,0.7321402040818008
116,0.7287902334890303,0.7224238435950345,0.73423979853306
117,0.7312793230549085,0.7209720715066127,0.742528672777316
118,0.7413277618285294,0.7353912241326419,0.7496083153962859
119,0.7438317996941677,0.7388561055233382,0.7518182381565945
120,0.6669860273813661,0.6575260263520563,0.6772752490752906
121,0.5052033587625078,0.5052033217923049,0.5052033868466923
122,0.5093465069052032,0.509343619875518,0.5093487802115634
123,0.5134897080107199,0.5134835011147098,0.5134962528750214
124,0.5176270195692364,0.5176168658264185,0.5176382173892881
125,0.5217642699261102,0.521747951595549,0.5217819677655339
126,0.5258998825910794,0.5258729369821341,0.5259247602456611
127,0.5300407918422387,0.5300110448065947,0.5300663859387319
128,0.5341798185762896,0.5341664840443734,0.5342015992435035
129,0.538174098706523,0.5373294338357618,0.5383498876506203
130,0.5421585639832228,0.5417239321178072,0.5424356041700447
131,0.5458878803490317,0.5446365029960305,0.5465902899146123
132,0.54959680003679,0.5477095151187001,0.5505986276379907
133,0.5530884586109398,0.5523077625006474,0.5537389665119831
134,0.5564824978772338,0.5547435204629482,0.5575984173540456
135,0.5601046768168525,0.5590293603382044,0.5612425315875037
136,0.5621199011897101,0.5604475149883624,0.5632141756686305
137,0.5664160456217212,0.5644965146240252,0.5681616838560997
138,0.5669748545898501,0.5646258511497091,0.5694470498589272
139,0.5705863577157009,0.569402933646099,0.5727744238733155
140,0.5740484804535111,0.5717177971024802,0.5757610212086809
141,0.5731888948653446,0.569105518728316,0.5773655272078214
142,0.5763539177395445,0.5746417908948916,0.5780222422325846
143,0.5798612487467225,0.5766317848884638,0.5823967693921902
144,0.5840057336517056,0.581421512380263,0.5852499739886982
145,0.5780278543046462,0.5754641138062904,0.5801251613075225
146,0.5813941898896318,0.5793857670431822,0.5837023380799236
147,0.584805382831694,0.5820302111293572,0.5886804465480292
148,0.588172167176066,0.5855675856486114,0.5917870974657853
149,0.5919498717853745,0.5897649721685391,0.595107349588606
150,0.595558486455295,0.5925725825758114,0.5993682790721241
151,0.583469279273007,0.5803827445637059,0.5866703671289146
152,0.5855029295965892,0.5804586715545857,0.5888282366620289
153,0.5895311019939383,0.5869924020719723,0.593812737874463
154,0.5935425509264542,0.5913614455133375,0.597024157117119
155,0.5952721349663026,0.5919512700494858,0.5977757772938977
156,0.5968010992660217,0.592824153422223,0.5997050061253926
157,0.6012538680472084,0.5986879546941974,0.6053265173027421
158,0.6023878035049892,0.5992640434371327,0.6063487763118198
159,0.6070543533231224,0.6036040904939035,0.6119160456729577
160,0.6094038329062662,0.6056092630531555,0.6130620698965624
161,0.5825089088532582,0.5751668402735942,0.5846798997297497
162,0.584075166312718,0.5800591694429541,0.5876780183279325
163,0.5886500207998244,0.5861033196741988,0.5931861936002738
164,0.5911624776594161,0.5884331856987136,0.5941727964880054
165,0.593089427776922,0.5877496628121964,0.5986067899081122
166,0.596130507447367,0.5934489974239315,0.5982085594581821
167,0.6000904689680281,0.5958707902870342,0.6054423988754273
168,0.602433145772572,0.5988767050937632,0.6044249966625181
169,0.6009840143634745,0.5964833134735181,0.6047163422152869
170,0.6004389858515081,0.5969538527432441,0.605159409990866
171,0.6050091294678731,0.600182790125686,0.6082215450702463
172,0.6054222066289539,0.6008082680939066,0.6087608618378435
173,0.6100025186592644,0.6063742323153458,0.61507341325739
174,0.6118154287211787,0.6065474442108479,0.616772198429506
175,0.6142603745533461,0.6097477905033626,0.6197211230867316
176,0.6175730624780305,0.6136329617920713,0.6216605241109429
177,0.6210507753157692,0.6164880827813991,0.626721057744754
178,0.6242288381296177,0.6217776577475294,0.6255687760363823
179,0.627186209149561,0.6211760109029872,0.6306891520756681
180,0.6314224026965919,0.626876484221017,0.6369252765668098
181,0.576079731981108,0.5721589566876301,0.5785151750466032
182,0.5695649857822639,0.5677581125081906,0.5718014365847415
183,0.5719320834587156,0.5697650383249553,0.5744025723223879
184,0.5746139465145755,0.5726112509188471,0.5775966190968643
185,0.5777492790031206,0.5751478599411638,0.5804228927677175
186,0.5809130383537829,0.5788493574414971,0.5832067102316487
187,0.5837588723261915,0.5809795189762461,0.5866720490089031
188,0.5870456195318214,0.5846240122071191,0.5885712274345478
189,0.5888438421719897,0.5843270649039057,0.5910713786965963
190,0.5912740374719407,0.5860808061011944,0.5961415194611054
191,0.593749532833071,0.5904425135901251,0.5976121595891477
192,0.5972710966771697,0.5926352024577747,0.6043118881785032
193,0.5976681964644219,0.5933114336007557,0.601293695921125
194,0.597528899708569,0.5940473031385506,0.6023878268033044
195,0.5989138408272952,0.5913507684744624,0.6042603036216814
196,0.6013144161927022,0.5973246538425622,0.605658641892188
197,0.6037356339275819,0.5999293144707213,0.6076202111263274
198,0.6081240213248605,0.6044515772326312,0.6124349029950212
199,0.6102254964409484,0.606230311876293,0.6165008598181643
200,0.6132732051327916,0.6094565317458649,0.6178757587107414
201,0.6034165231610726,0.5987957707426701,0.6068507197266898
202,0.5933750058789868,0.5890288360687339,0.5979034419936313
203,0.5942766379333385,0.5903686221380527,0.599484476849381
204,0.5966542509882256,0.5933248843906913,0.6006729183125081
205,0.6009743720989841,0.5968374847958088,0.6051949683348967
206,0.6043718255056743,0.5995449459054758,0.6090913805392262
207,0.6040066679233396,0.5988028361547316,0.6081982528484964
208,0.6080339874891327,0.6039454094562783,0.6116930335555905
209,0.6099832995858228,0.6069655389624149,0.6141157761161076
210,0.614548112927644,0.6090675626297083,0.6191745360931458
211,0.6127927403436101,0.6084221545340017,0.6183347304254587
212,0.6075224257763392,0.6013001379380442,0.6164150071138025
213,0.6113701882422857,0.6014401075559631,0.6167177081809581
214,0.6137350231257133,0.6090492833899683,0.6184861684371654
215,0.6154038122573315,0.610902190288586,0.6181829226528303
216,0.6175684797730725,0.6126264433424763,0.6229583583602859
217,0.6203377245726167,0.6168932809355998,0.6231979891287668
218,0.618953102325802,0.6131425038330792,0.6223372521713816
219,0.6232375018849734,0.6190368871231077,0.627391739025243
220,0.6232478401180885,0.6187722622691819,0.62747262875324
221,0.6254268578507423,0.6162797597978352,0.6292622877001398
222,0.6258723776530942,0.6202406063201193,0.6314455092652455
223,0.6295619059073579,0.6253650712343227,0.6349086766106086
224,0.6307472549318409,0.6246502757249577,0.6384559803800385
225,0.6324756827827355,0.6278813905270786,0.6407172553951934
226,0.6349209593958822,0.6271749994516784,0.6442005536299428
227,0.6366034420089101,0.6308442836563174,0.6423981685277751
228,0.6404856873961604,0.637554701958769,0.6446446899181347
229,0.6410289606485575,0.6364980519461084,0.6461234131614053
230,0.6433043284460338,0.6356637771310452,0.647501410296354
231,0.6464952450136292,0.641855262994148,0.6545325372163228
232,0.6505916178560848,0.6432417731762415,0.6635151241849466
233,0.6498754557032954,0.6435496654160501,0.6577391667897162
234,0.6542318426295284,0.6469719819368714,0.658146602224006
235,0.6561810658159475,0.6511625649230619,0.6622463776101593
236,0.6568089441717141,0.649465895579391,0.6667737287001266
237,0.6596474084777347,0.652828533561203,0.6690054469620736
238,0.6589645335336585,0.6530239136970132,0.6642386434171892
239,0.6648559951861316,0.6607196387003665,0.6687868888897781
240,0.6640730656618644,0.6551570216024774,0.6685944253926315

